Cram Less to Fit More: Training Data Pruning Improves Memorization of Facts

Large language models (LLMs) can struggle to memorize factual knowledge in their parameters, often leading to hallucinations and poor performance on knowledge-intensive tasks. In this paper, we formalize fact memorization from an information-theoretic perspective and study how training data distributions affect fact accuracy. We show that fact accuracy is suboptimal (below the capacity limit) whenever the amount of information contained in the training data facts exceeds model capacity. This is further exacerbated when the fact frequency distribution is skewed (e.g. a power law). We propose data selection schemes based on the training loss alone that aim to limit the number of facts in the training data and flatten their frequency distribution. On semi-synthetic datasets containing high-entropy facts, our selection method effectively boosts fact accuracy to the capacity limit. When pretraining language models from scratch on an annotated Wikipedia corpus, our selection method enables a GPT2-Small model (110m parameters) to memorize 1.3X more entity facts compared to standard training, matching the performance of a 10X larger model (1.3B parameters) pretrained on the full dataset.

==> evals/figure_data/df_bits_mem_gap_L12D768H12_power_0_5.csv <==
,x_short,y_short,x_long,y_long,x,y
0,11692656.902717074,11666940.733438278,11692656.902717074,11666940.733438278,11692656.902717074,11666940.733438278
1,23385220.325025816,23329689.86568714,23385220.325025816,23329689.86568714,23385220.325025816,23329689.86568714
2,46769782.94855579,46654085.34228579,46769782.94855579,46654085.34228579,46769782.94855579,46654085.34228579
3,93535662.88591398,93058907.88269211,93535662.88591398,93058907.88269211,93535662.88591398,93058907.88269211
4,116920135.95151693,116140775.998798,116920135.95151693,116140775.998798,116920135.95151693,116140775.998798
5,140303299.20851862,137448097.8574188,140303299.20851862,137448097.8574188,140303299.20851862,137448097.8574188
6,163684542.9310123,154391157.7433498,163684542.9310123,155971724.4279612,163684542.9310123,154391157.7433498
7,187068445.29004171,163367885.60192892,187068445.29004171,168136556.3500784,187068445.29004171,163367885.60192892
8,374120831.16094786,180953978.4658222,374120831.16094786,180953978.4658222,374120831.16094786,180953978.4658222
9,747853805.7052282,189864092.6122607,747853805.7052282,189864092.6122607,747853805.7052282,189864092.6122607


==> evals/figure_data/df_bits_mem_gap_L12D768H12_power_1_0.csv <==
,x_short,y_short,x_long,y_long,x,y
0,11689713.070160985,11663816.365689397,11689713.070160985,11663816.365689397,11689713.070160985,11663816.365689397
1,23378068.787386898,23289010.34782212,23378068.787386898,23289010.34782212,23378068.787386898,23289010.34782212
2,46757326.5768872,46560386.10731011,46757326.5768872,46560386.10731011,46757326.5768872,46560386.10731011
3,93506697.01252954,92956376.64082752,93506697.01252954,92956376.64082752,93506697.01252954,88391313.58050722
4,116879795.27066356,113340559.13221651,116879795.27066356,113443990.46224985,116879795.27066356,91546197.18347454
5,140248263.3642877,118893180.69310662,140248263.3642877,127784905.09302823,140248263.3642877,104684867.89554505
6,163606080.4047775,118297249.83270015,163606080.4047775,130691860.76651926,163606080.4047775,101589651.37721804
7,186967279.95735452,115195293.96769136,186967279.95735452,129537424.01201041,186967279.95735452,99664398.94701728
8,373392794.6244864,107731678.94644606,373392794.6244864,120604449.76850368,373392794.6244864,107731678.94644606
9,681572502.0234219,109364995.06502883,681572502.0234219,109364995.06502883,681572502.0234219,109364995.06502883


==> evals/figure_data/df_bits_mem_gap_diagonal_line.csv <==
,x,y
0,0.0,0.0
1,11689713.070160985,11689713.070160985
2,23378068.787386898,23378068.787386898
3,46757326.5768872,46757326.5768872
4,93506697.01252954,93506697.01252954
5,116879795.27066356,116879795.27066356
6,140248263.3642877,140248263.3642877
7,163606080.4047775,163606080.4047775
8,186967279.95735452,186967279.95735452
9,373392794.6244864,373392794.6244864
10,681572502.0234219,681572502.0234219


==> evals/figure_data/df_bits_mem_gap_horizontal_line.csv <==
,x,y
0,0.0,219153408
1,681572502.0234219,219153408


==> evals/figure_data/df_bits_mem_gap_uniform.csv <==
,x_short,y_short,x_long,y_long,x,y
0,11680008.35920621,11689721.65992506,11680008.35920621,11689721.65992506,11680008.35920621,11689721.65992506
1,23359627.481098045,23377504.279986992,23359627.481098045,23377504.279986992,23359627.481098045,23377504.279986992
2,46725163.64782255,46740633.86358624,46725163.64782255,46740633.86358624,46725163.64782255,46740633.86358624
3,93412047.32521176,93167569.27613936,93412047.32521176,93167569.27613936,93412047.32521176,93167569.27613936
4,116583964.1245364,116552535.89314842,116583964.1245364,116552535.89314842,116583964.1245364,116552535.89314842
5,139778562.0845152,139629998.0400558,139778562.0845152,139629998.0400558,139778562.0845152,139629998.0400558
6,163516997.32634205,162462441.8188896,163516997.32634205,162462441.8188896,163516997.32634205,154447894.80051637
7,186677833.31750706,183206829.01235738,186677833.31750706,183206829.01235738,186677833.31750706,174023400.50172725
8,373836746.7557167,216509497.90450743,373836746.7557167,238081433.87288868,373836746.7557167,216509497.90450743
9,746098902.001964,216210407.20210233,746098902.001964,256605956.3034888,746098902.001964,216210407.20210233


==> evals/figure_data/df_facts_mem_gap_L12D768H12_power_0_5.csv <==
,x_short,y_short,num_sample,x_long,y_long,x,y
0,0.0,0.0,0,0.0,0.0,0.0,0.0
1,159911.0,154416.0,160000,159911.0,154416.0,159911.0,154416.0
2,319787.0,308883.0,320000,319787.0,308883.0,319787.0,308883.0
3,639402.0,617450.0,640000,639402.0,617450.0,639402.0,617450.0
4,1277922.0,1182539.0,1280000,1277922.0,1182539.0,1277922.0,1182539.0
5,1597575.0,1437678.0,1600000,1597575.0,1437678.0,1597575.0,1437678.0
6,1916829.0,1397897.0,1920000,1916829.0,1397897.0,1916829.0,1397897.0
7,2235725.0,1232354.0,2240000,2235725.0,1339797.0,2235725.0,1232354.0
8,2555285.0,1240598.0,2560000,2555285.0,1212284.0,2555285.0,1240598.0
9,5108695.0,915886.0,5120000,5108695.0,915886.0,5108695.0,915886.0
10,10146062.0,877426.0,10240000,10146062.0,877426.0,10146062.0,877426.0


==> evals/figure_data/df_facts_mem_gap_L12D768H12_power_1_0.csv <==
,x_short,y_short,num_sample,x_long,y_long,x,y
0,0.0,0.0,0,0.0,0.0,0.0,0.0
1,159255.0,154423.0,160000,159255.0,154423.0,159255.0,154423.0
2,318200.0,302602.0,320000,318200.0,302602.0,318200.0,302602.0
3,636703.0,599746.0,640000,636703.0,599746.0,636703.0,599746.0
4,1272476.0,1165091.0,1280000,1272476.0,1165091.0,1272476.0,825601.0
5,1589944.0,1178871.0,1600000,1589944.0,1165334.0,1589944.0,605874.0
6,1907013.0,1051537.0,1920000,1907013.0,997259.9999999999,1907013.0,865301.0
7,2221569.0,986843.9999999999,2240000,2221569.0,925937.9999999999,2221569.0,826421.0
8,2537340.0,955860.0,2560000,2537340.0,893807.0,2537340.0,789930.0
9,4981469.0,859141.9999999999,5120000,4981469.0,852568.0,4981469.0,859141.9999999999
10,6723819.999999999,787446.0,10240000,6723819.999999999,787446.0,6723819.999999999,787446.0


==> evals/figure_data/df_facts_mem_gap_power_0_5_filter.csv <==
,x,power,num sample,true_long,true,true_short,random,truncate,head,truncate_head,loss,loss_truncate_head
0,0.998484375,0.5,1600000,0.89854875,0.89854875,0.89854875,0.917561875,0.971061875,0.920745625,0.965848125,0.918668125,0.99761125
1,0.9983484375,0.5,1920000,0.7280713541666667,0.7280713541666667,0.7280713541666667,0.7801338541666667,0.9351354166666668,0.7666723958333334,0.9420864583333334,0.7898604166666666,0.988640625
2,0.9980915178571428,0.5,2240000,0.6066794642857143,0.5529526785714286,0.5529526785714286,0.6811308035714285,0.8843696428571428,0.676828125,0.8023334821428572,0.6985026785714286,0.96139375
3,0.998158203125,0.5,2560000,0.470316796875,0.4962421875,0.4962421875,0.586941796875,0.595058984375,0.603896875,0.750428515625,0.595529296875,0.882757421875
4,0.9977919921875,0.5,5120000,0.1836203125,0.1836203125,0.1836203125,0.2554333984375,0.198816015625,0.297958203125,0.351969140625,0.285802734375,0.4292021484375
5,0.9908263671875,0.5,10240000,0.0856861328125,0.0856861328125,0.0856861328125,0.1170806640625,0.0943869140625,0.14515048828125,0.18851708984375,0.1287041015625,0.197051171875


==> evals/figure_data/df_facts_mem_gap_power_1_0_filter.csv <==
,x,power,num sample,true_long,true,true_short,random,truncate,head,truncate_head,loss,loss_truncate_head
0,0.993715,1.0,1600000,0.740375,0.37867125,0.736794375,0.736404375,0.9615825,0.74058125,0.953491875,0.70642375,0.98623875
1,0.9932359375,1.0,1920000,0.512640625,0.4506776041666667,0.5476755208333334,0.5706463541666666,0.9354145833333334,0.6138489583333333,0.9207921875,0.5749895833333334,0.9577088541666666
2,0.991771875,1.0,2240000,0.4140196428571429,0.3689379464285714,0.4443035714285714,0.4667334821428571,0.87225,0.5268383928571428,0.7999504464285714,0.4747321428571429,0.8108258928571429
3,0.9911484375,1.0,2560000,0.349143359375,0.30856640625,0.375623046875,0.39833203125,0.728721484375,0.462294921875,0.704642578125,0.408948046875,0.69441953125
4,0.9729431640625,1.0,5120000,0.16686796875,0.1690388671875,0.1690388671875,0.184510546875,0.0153107421875,0.231578125,0.367228125,0.1952525390625,0.3288453125
5,0.656623046875,1.0,10240000,0.0754642578125,0.0754642578125,0.0754642578125,0.0892115234375,0.034985546875,0.115889453125,0.16429794921875,0.095328515625,0.139674609375


==> evals/figure_data/df_facts_mem_gap_uniform.csv <==
,x_short,y_short,num_sample,x_long,y_long,x,y
0,0.0,0.0,0,0.0,0.0,0.0,0.0
1,156953.125,159362.0,160000,156953.125,159362.0,156953.125,159362.0
2,313375.00482797617,318489.0,320000,313375.00482797617,318489.0,313375.00482797617,318489.0
3,628562.5070333481,634952.0,640000,628562.5070333481,634952.0,628562.5070333481,634952.0
4,1247812.5202655792,1207168.0,1280000,1247812.5202655792,1207168.0,1247812.5202655792,1207168.0
5,1518828.138709068,1527462.0,1600000,1518828.138709068,1527462.0,1518828.138709068,1527462.0
6,1795781.271457672,1778970.9999999998,1920000,1795781.271457672,1778970.9999999998,1795781.271457672,1778970.9999999998
7,2198109.402954578,1973026.0,2240000,2198109.402954578,1973026.0,2198109.402954578,202430.9999999999
8,2470062.530040741,1824803.0,2560000,2470062.530040741,1824803.0,2470062.530040741,232020.00000000003
9,5045218.839645386,2438.0,5120000,5045218.839645386,18096.0,5045218.839645386,2438.0
10,9754718.894958496,109.0,10240000,9754718.894958496,785.0,9754718.894958496,109.0


==> evals/figure_data/df_facts_mem_gap_uniform_filter.csv <==
,x,power,num sample,true_long,true,true_short,random,truncate,head,truncate_head,loss,loss_truncate_head
0,0.9492675866931676,0,1600000,0.95466375,0.95466375,0.95466375,0.9672332871705294,0.93636,0.9672332871705294,0.972990625,0.9672332871705294,0.9994125
1,0.9353027455508708,0,1920000,0.9265473958333332,0.9265473958333332,0.9265473958333332,0.94142456818372,0.9349552083333332,0.94142456818372,0.9195682291666668,0.94142456818372,0.9974260416666668
2,0.9812988406047224,0,2240000,0.8762196428571428,0.0903709821428571,0.8762196428571428,0.8504308035714285,0.8638665178571429,0.8491620535714286,0.8700165178571428,0.8407816964285715,0.9830964285714284
3,0.9648681757971644,0,2560000,0.726219921875,0.0906328125,0.67654453125,0.6789154168218374,0.73854140625,0.7352546875,0.76547578125,0.69153828125,0.901354296875
4,0.9853943046182394,0,5120000,0.002262890625,0.00353515625,0.00353515625,0.3691048828125,0.01722265625,0.40189453125,0.3842083984375,0.3439341796875,0.3994771484375
5,0.9526092670857906,0,10240000,3.80859375e-05,1.064453125e-05,1.064453125e-05,0.1910845703125,0.00025693359375,0.1923125,0.19327568359375,0.1828912109375,0.21225888671875


==> evals/mem_speed/L12D768H12_power0_5_sample10240000_cau4bms2am/aaa_spearmanr.csv <==
,epoch,num_toks,valid_prefixed_mean_loss,valid_prefixed_full_acc,acc_vs_preloss,acc_vs_preloss_pval,acc_vs_autoloss,acc_vs_autoloss_pval,preloss_vs_weights,preloss_vs_weights_pval,autoloss_vs_weights,autoloss_vs_weights_pval,preloss_vs_norm_weights,preloss_vs_norm_weights_pval,autoloss_vs_norm_weights,autoloss_vs_norm_weights_pval
0,40,12288000000,2.1527936162233354,0.00536279296875,-0.24,0.00,-0.24,0.00,-0.69,0.00,-0.69,0.00e+00,-0.69,0.00e+00,-0.69,0.00e+00
1,80,24576000000,2.056654664544761,0.01490537109375,-0.39,0.00,-0.39,0.00,-0.83,0.00,-0.83,0.00e+00,-0.83,0.00e+00,-0.83,0.00e+00
2,120,36864000000,2.008424097417295,0.01830791015625,-0.44,0.00,-0.44,0.00,-0.86,0.00,-0.86,0.00e+00,-0.86,0.00e+00,-0.86,0.00e+00
3,160,49152000000,1.9826616813592612,0.0202064453125,-0.46,0.00,-0.46,0.00,-0.87,0.00,-0.87,0.00e+00,-0.87,0.00e+00,-0.87,0.00e+00
4,200,61440000000,1.96567199113667,0.02228935546875,-0.48,0.00,-0.48,0.00,-0.87,0.00,-0.88,0.00e+00,-0.87,0.00e+00,-0.88,0.00e+00
5,240,73728000000,1.9464854844972492,0.02467080078125,-0.50,0.00,-0.50,0.00,-0.88,0.00,-0.88,0.00e+00,-0.88,0.00e+00,-0.88,0.00e+00
6,280,86016000000,1.932157355414331,0.026154296875,-0.51,0.00,-0.51,0.00,-0.89,0.00,-0.89,0.00e+00,-0.89,0.00e+00,-0.89,0.00e+00
7,320,98304000000,1.9174493750199675,0.02821025390625,-0.53,0.00,-0.53,0.00,-0.89,0.00,-0.89,0.00e+00,-0.89,0.00e+00,-0.89,0.00e+00
8,360,110592000000,1.9014639221675693,0.0311083984375,-0.55,0.00,-0.55,0.00,-0.90,0.00,-0.90,0.00e+00,-0.90,0.00e+00,-0.90,0.00e+00
9,400,122880000000,1.88580796829015,0.03415703125,-0.56,0.00,-0.56,0.00,-0.90,0.00,-0.90,0.00e+00,-0.90,0.00e+00,-0.90,0.00e+00
10,440,135168000000,1.8687115264292806,0.03904580078125,-0.59,0.00,-0.59,0.00,-0.90,0.00,-0.91,0.00e+00,-0.90,0.00e+00,-0.91,0.00e+00
11,480,147456000000,1.8468257822148502,0.04348388671875,-0.61,0.00,-0.61,0.00,-0.91,0.00,-0.91,0.00e+00,-0.91,0.00e+00,-0.91,0.00e+00
12,520,159744000000,1.8260812624199316,0.05008681640625,-0.63,0.00,-0.63,0.00,-0.91,0.00,-0.91,0.00e+00,-0.91,0.00e+00,-0.91,0.00e+00
13,560,172032000000,1.8035310081979259,0.05713828125,-0.65,0.00,-0.65,0.00,-0.91,0.00,-0.92,0.00e+00,-0.91,0.00e+00,-0.92,0.00e+00
14,600,184320000000,1.7807824102655052,0.06406240234375,-0.68,0.00,-0.68,0.00,-0.92,0.00,-0.92,0.00e+00,-0.92,0.00e+00,-0.92,0.00e+00
15,640,196608000000,1.757891802651249,0.0723677734375,-0.70,0.00,-0.70,0.00,-0.92,0.00,-0.92,0.00e+00,-0.92,0.00e+00,-0.92,0.00e+00
16,680,208896000000,1.7357852638346143,0.0796677734375,-0.72,0.00,-0.72,0.00,-0.92,0.00,-0.92,0.00e+00,-0.92,0.00e+00,-0.92,0.00e+00
17,720,221184000000,1.7164912065735087,0.0863810546875,-0.73,0.00,-0.73,0.00,-0.92,0.00,-0.93,0.00e+00,-0.92,0.00e+00,-0.93,0.00e+00
18,760,233472000000,1.7029228903979063,0.0896580078125,-0.74,0.00,-0.74,0.00,-0.92,0.00,-0.93,0.00e+00,-0.92,0.00e+00,-0.93,0.00e+00
19,800,245760000000,1.6957799342888407,0.08986533203125,-0.74,0.00,-0.74,0.00,-0.92,0.00,-0.93,0.00e+00,-0.92,0.00e+00,-0.93,0.00e+00


==> evals/mem_speed/L12D768H12_power0_5_sample2560000_6fne4nfrmx/aaa_spearmanr.csv <==
,epoch,num_toks,valid_prefixed_mean_loss,valid_prefixed_full_acc,acc_vs_preloss,acc_vs_preloss_pval,acc_vs_autoloss,acc_vs_autoloss_pval,preloss_vs_weights,preloss_vs_weights_pval,autoloss_vs_weights,autoloss_vs_weights_pval,preloss_vs_norm_weights,preloss_vs_norm_weights_pval,autoloss_vs_norm_weights,autoloss_vs_norm_weights_pval
0,40,3072000000,1.9708660672623664,0.023362890625,-0.46,0.00,-0.46,0.00,-0.88,0.00,-0.90,0.00e+00,-0.88,0.00e+00,-0.90,0.00e+00
1,80,6144000000,1.6857282992251217,0.044240625,-0.62,0.00,-0.62,0.00,-0.94,0.00,-0.95,0.00e+00,-0.94,0.00e+00,-0.95,0.00e+00
2,120,9216000000,1.534946727886051,0.0536984375,-0.69,0.00,-0.69,0.00,-0.96,0.00,-0.96,0.00e+00,-0.96,0.00e+00,-0.96,0.00e+00
3,160,12288000000,1.436035101801157,0.0591328125,-0.72,0.00,-0.72,0.00,-0.96,0.00,-0.97,0.00e+00,-0.96,0.00e+00,-0.97,0.00e+00
4,200,15360000000,1.3591456304199994,0.064694921875,-0.74,0.00,-0.74,0.00,-0.97,0.00,-0.97,0.00e+00,-0.97,0.00e+00,-0.97,0.00e+00
5,240,18432000000,1.2954852732189,0.06924609375,-0.76,0.00,-0.76,0.00,-0.97,0.00,-0.97,0.00e+00,-0.97,0.00e+00,-0.97,0.00e+00
6,280,21504000000,1.2325239348895847,0.076499609375,-0.78,0.00,-0.78,0.00,-0.97,0.00,-0.97,0.00e+00,-0.97,0.00e+00,-0.97,0.00e+00
7,320,24576000000,1.169646556577459,0.084803515625,-0.80,0.00,-0.80,0.00,-0.97,0.00,-0.98,0.00e+00,-0.97,0.00e+00,-0.98,0.00e+00
8,360,27648000000,1.1083398601077497,0.09521640625,-0.81,0.00,-0.81,0.00,-0.97,0.00,-0.98,0.00e+00,-0.97,0.00e+00,-0.98,0.00e+00
9,400,30720000000,1.0395257009264083,0.108725,-0.83,0.00,-0.83,0.00,-0.98,0.00,-0.98,0.00e+00,-0.98,0.00e+00,-0.98,0.00e+00
10,440,33792000000,0.9660096146363765,0.12439296875,-0.85,0.00,-0.85,0.00,-0.98,0.00,-0.98,0.00e+00,-0.98,0.00e+00,-0.98,0.00e+00
11,480,36864000000,0.8905802257645875,0.1434421875,-0.87,0.00,-0.87,0.00,-0.98,0.00,-0.98,0.00e+00,-0.98,0.00e+00,-0.98,0.00e+00
12,520,39936000000,0.8112973213137128,0.16875859375,-0.89,0.00,-0.89,0.00,-0.98,0.00,-0.98,0.00e+00,-0.98,0.00e+00,-0.98,0.00e+00
13,560,43008000000,0.7273670958710834,0.20146953125,-0.91,0.00,-0.91,0.00,-0.98,0.00,-0.98,0.00e+00,-0.98,0.00e+00,-0.98,0.00e+00
14,600,46080000000,0.643412236213684,0.2408328125,-0.92,0.00,-0.92,0.00,-0.98,0.00,-0.98,0.00e+00,-0.98,0.00e+00,-0.98,0.00e+00
15,640,49152000000,0.562577663507592,0.286534375,-0.94,0.00,-0.94,0.00,-0.98,0.00,-0.98,0.00e+00,-0.98,0.00e+00,-0.98,0.00e+00
16,680,52224000000,0.48796131280278787,0.3380453125,-0.95,0.00,-0.95,0.00,-0.98,0.00,-0.98,0.00e+00,-0.98,0.00e+00,-0.98,0.00e+00
17,720,55296000000,0.4265480971247889,0.386612109375,-0.95,0.00,-0.95,0.00,-0.97,0.00,-0.98,0.00e+00,-0.97,0.00e+00,-0.98,0.00e+00
18,760,58368000000,0.3837931211267598,0.420425,-0.96,0.00,-0.95,0.00,-0.97,0.00,-0.98,0.00e+00,-0.97,0.00e+00,-0.98,0.00e+00
19,800,61440000000,0.3626830605178373,0.4280390625,-0.96,0.00,-0.96,0.00,-0.97,0.00,-0.98,0.00e+00,-0.97,0.00e+00,-0.98,0.00e+00


==> evals/mem_speed/L12D768H12_power0_5_sample640000_vqnwd56zfg/aaa_spearmanr.csv <==
,epoch,num_toks,valid_prefixed_mean_loss,valid_prefixed_full_acc,acc_vs_preloss,acc_vs_preloss_pval,acc_vs_autoloss,acc_vs_autoloss_pval,preloss_vs_weights,preloss_vs_weights_pval,autoloss_vs_weights,autoloss_vs_weights_pval,preloss_vs_norm_weights,preloss_vs_norm_weights_pval,autoloss_vs_norm_weights,autoloss_vs_norm_weights_pval
0,40,768000000,2.074963011145592,0.0137484375,-0.37,0.00,-0.37,0.00,-0.87,0.00,-0.87,0.00e+00,-0.87,0.00e+00,-0.87,0.00e+00
1,80,1536000000,1.5999841591935604,0.058459375,-0.66,0.00,-0.66,0.00,-0.95,0.00,-0.95,0.00e+00,-0.95,0.00e+00,-0.95,0.00e+00
2,120,2304000000,1.1274711137967184,0.1122421875,-0.81,0.00,-0.81,0.00,-0.96,0.00,-0.97,0.00e+00,-0.96,0.00e+00,-0.97,0.00e+00
3,160,3072000000,0.7516242419635877,0.1643890625,-0.87,0.00,-0.87,0.00,-0.97,0.00,-0.97,0.00e+00,-0.97,0.00e+00,-0.97,0.00e+00
4,200,3840000000,0.4733682069434784,0.2289765625,-0.91,0.00,-0.91,0.00,-0.97,0.00,-0.97,0.00e+00,-0.97,0.00e+00,-0.97,0.00e+00
5,240,4608000000,0.2961104569964111,0.3004,-0.92,0.00,-0.92,0.00,-0.96,0.00,-0.97,0.00e+00,-0.96,0.00e+00,-0.97,0.00e+00
6,280,5376000000,0.1881737680858001,0.3863984375,-0.92,0.00,-0.92,0.00,-0.96,0.00,-0.97,0.00e+00,-0.96,0.00e+00,-0.97,0.00e+00
7,320,6144000000,0.1297088285960257,0.4636109375,-0.93,0.00,-0.92,0.00,-0.95,0.00,-0.96,0.00e+00,-0.95,0.00e+00,-0.96,0.00e+00
8,360,6912000000,0.09756301972353831,0.5308078125,-0.92,0.00,-0.91,0.00,-0.93,0.00,-0.95,0.00e+00,-0.93,0.00e+00,-0.95,0.00e+00
9,400,7680000000,0.06958830040879548,0.6239890625,-0.92,0.00,-0.90,0.00,-0.91,0.00,-0.94,0.00e+00,-0.91,0.00e+00,-0.94,0.00e+00
10,440,8448000000,0.05068156563015655,0.7073390625,-0.91,0.00,-0.88,0.00,-0.88,0.00,-0.93,0.00e+00,-0.88,0.00e+00,-0.93,0.00e+00
11,480,9216000000,0.03601510031729704,0.7809765625,-0.90,0.00,-0.84,0.00,-0.86,0.00,-0.92,0.00e+00,-0.86,0.00e+00,-0.92,0.00e+00
12,520,9984000000,0.025062527318135835,0.8443140625,-0.88,0.00,-0.79,0.00,-0.83,0.00,-0.92,0.00e+00,-0.83,0.00e+00,-0.92,0.00e+00
13,560,10752000000,0.015498427178000566,0.905909375,-0.86,0.00,-0.71,0.00,-0.80,0.00,-0.91,0.00e+00,-0.80,0.00e+00,-0.91,0.00e+00
14,600,11520000000,0.009059842101827963,0.9505859375,-0.81,0.00,-0.57,0.00,-0.77,0.00,-0.91,0.00e+00,-0.77,0.00e+00,-0.91,0.00e+00
15,640,12288000000,0.004911239318014122,0.9782890625,-0.71,0.00,-0.41,0.00,-0.77,0.00,-0.91,0.00e+00,-0.77,0.00e+00,-0.91,0.00e+00
16,680,13056000000,0.0024640389375177618,0.9926796875,-0.54,0.00,-0.26,0.00,-0.80,0.00,-0.91,0.00e+00,-0.80,0.00e+00,-0.91,0.00e+00
17,720,13824000000,0.0013738096285456777,0.9976734375,-0.36,0.00,-0.15,0.00,-0.83,0.00,-0.92,0.00e+00,-0.83,0.00e+00,-0.92,0.00e+00
18,760,14592000000,0.0009010757691372418,0.999178125,-0.22,0.00,-0.09,0.00,-0.85,0.00,-0.92,0.00e+00,-0.85,0.00e+00,-0.92,0.00e+00
19,800,15360000000,0.0008295493849796912,0.9993203125,-0.21,0.00,-0.09,0.00,-0.86,0.00,-0.93,0.00e+00,-0.86,0.00e+00,-0.93,0.00e+00


==> lmlmwiki_loss_mean_std_110m.csv <==
task_name,fil_rate,train_perfect_fact_full_acc_mean,train_perfect_fact_full_acc_std,train_missed_corrected_fact_full_acc_mean,train_missed_corrected_fact_full_acc_std,test_perfect_fact_full_acc_mean,test_perfect_fact_full_acc_std,test_missed_corrected_fact_full_acc_mean,test_missed_corrected_fact_full_acc_std,train_perfect_ppl_mean,train_perfect_ppl_std,train_missed_corrected_ppl_mean,train_missed_corrected_ppl_std,test_perfect_ppl_mean,test_perfect_ppl_std,test_missed_corrected_ppl_mean,test_missed_corrected_ppl_std,commonsense_qa_mean,commonsense_qa_std,hellaswag_mean,hellaswag_std,piqa_mean,piqa_std,social_iqa_revised_mean,social_iqa_revised_std,arc_easy_mean,arc_easy_std,nq_qa_single_ft_eval_mean,nq_qa_single_ft_eval_std,popqa_single_ft_eval_mean,popqa_single_ft_eval_std,simpleqa_single_ft_eval_mean,simpleqa_single_ft_eval_std,triviaqa_single_ft_eval_mean,triviaqa_single_ft_eval_std,webqs_single_ft_eval_mean,webqs_single_ft_eval_std,wikidata_single_ft_eval_mean,wikidata_single_ft_eval_std,mmlc_0_mean,mmlc_0_std,MMLU_knowledge_mean,MMLU_knowledge_std,general_mean,general_std
LM lmlmwiki 110m loss 0.1,0.1,0.11232573042313249,0.001148190772109599,0.0886980220675468,0.0008591336291944219,0.12973847488562262,0.001088294410091864,0.11080130438009894,0.0006707864218502804,33.22513912076155,22.941372939514093,48.14887298837409,37.151661197201,46.20955652707091,34.670619280692996,45.39293182917984,34.27469969373597,0.22003822003822002,0.007386158481282357,0.28052180840470026,0.0009603316830305542,0.5496916938701487,0.00576645378875031,0.3996929375639713,0.00774449639223216,0.35283389450056113,0.0036286524007793516,0.1966759002770083,nan,0.1569726699369306,nan,0.0069284064665127,nan,0.1146344181899242,nan,0.2573818897637795,nan,0.6476377952755905,nan,0.2600769121207805,0.002961205367653008,0.2929567808388492,0.006809402812966043,0.36055571087552024,0.002867579042506795
LM lmlmwiki 110m loss 0.2,0.2,0.1460023870070775,0.002325449821798539,0.10290602594614028,0.0018057356447128481,0.15531152983506522,0.00104321020740243,0.11761749287446337,0.00021101506064974052,6.826712603022081,0.01176258386737149,5.511230261366699,0.0308701787265297,6.360310775659582,0.013573187352524744,6.068157356355169,0.013841571957209583,0.2241332241332241,0.006255222078836809,0.2819491469162849,0.0028189436029425565,0.5462459194776931,0.0039233419754777146,0.3979870351415899,0.0007817426978771439,0.3518518518518518,0.0067733488802319206,0.1989843028624192,0.004613110248124422,0.15627189908899786,0.005053330449143668,0.012317167051578135,0.0013333724461654167,0.12024446425917668,0.0009280722244610288,0.2677165354330709,0.001302042968043585,0.6533792650918635,0.004861430942499183,0.2607178464606181,0.00018841698554797847,0.2960164047029979,0.002774435681515546,0.36043343550412876,0.0006020753715768565
LM lmlmwiki 110m loss 0.3,0.3,0.14703370630741114,0.0008369149380898544,0.1022049983342488,0.0008668701154064885,0.15242178738117215,0.0011824276096046493,0.11604205518960947,0.001971631756868149,25.868794164740894,0.6890817070515393,32.88644939340414,1.6098164733185025,32.328326839099674,1.3361572924143206,32.663120836295626,1.149407283787408,0.23259623259623255,0.005733005733005753,0.2834760671844918,0.0002874677699609576,0.5424374319912949,0.0028789459315175475,0.4034459228932105,0.002626203397874595,0.35535914702581367,0.008546293159662216,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.26195223852252764,0.002332039672792893,0.2966545439714112,0.005870655377602649,0.3634629603382087,0.0010761890151010508
LM lmlmwiki 110m loss 0.4,0.4,0.13940705358982078,0.0008274043299607932,0.0980639979243278,0.0008252674469720502,0.1439495335022608,0.0012086404453361599,0.11299050847689303,0.0009221018792431754,16.137634989481988,7.764808162591359,18.071588178337688,10.580297531471162,18.30907039032574,9.964912521856474,18.719188413184654,10.604202063116817,0.22659022659022654,0.0034097723168978614,0.2839407820487286,0.00380544791537252,0.5422560754443236,0.005227977985273683,0.40122824974411464,0.0008864129004958455,0.3449775533108866,0.002318001072090094,0.1994459833795014,nan,0.1464611072179397,nan,0.0207852193995381,nan,0.1194271065537227,nan,0.2682086614173228,nan,0.6466535433070866,nan,0.26078906138726676,0.0034279466020677267,0.29830851324932756,0.009849677144479263,0.359798577427656,0.0011063659553868072
LM lmlmwiki 110m loss 0.5,0.5,0.1350876986980438,0.001534420042796563,0.09177771210670466,0.0018222313633666234,0.13942656914393103,0.0019639189008340873,0.10927078127861019,0.0007826108396420228,10.235525670712946,4.963450039107635,9.732794900013637,6.433506198631714,10.591442375472466,6.185706087506064,10.464350227096254,6.562153618094149,0.22686322686322682,0.009963574988203444,0.2827126070503883,0.0031110335295385923,0.5453391367428365,0.007623449240835575,0.3937222790856363,0.00570649221551613,0.3546576879910213,0.008207969964259324,0.1979224376731302,0.002546367910090052,0.15522074281709874,0.0044596783676796765,0.017321016166281747,0.0016330410650959516,0.12065314311190364,0.0018126901434786318,0.26500984251968507,0.008003669275241458,0.6500984251968503,0.002087913723976022,0.2634477519821488,0.0005972437746479164,0.3069743658880308,0.007920419143444466,0.3606589875466218,0.003679733441841571
LM lmlmwiki 110m loss 0.6,0.6,0.1272129317124684,0.0006679463402025371,0.08578006674846006,0.0006004644558750026,0.1332932809988657,0.0012457484933521888,0.10761004189650214,0.0009617456639129672,14.232851856847164,0.30411281814067914,14.610373021884312,0.45966639381267427,15.450106774399814,0.33823842446041236,15.580298512518596,0.6510870624695368,0.21976521976521976,0.006147054463116416,0.2837084246166102,0.0014736754219227964,0.5567645992020313,0.004753479297091459,0.40532241555783005,0.0027080361423383595,0.34918630751964086,0.01004238505509166,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.2621896216113564,0.00323956171660867,0.29385526337076046,0.0025977293988129592,0.36294939333226645,0.003909668395211888
LM lmlmwiki 110m loss 0.7,0.7,0.12327354401350017,0.001412854332769175,0.08095847815275191,0.0006199416626439085,0.12912636498610172,0.001462037960888287,0.10161750018596644,0.000870450313419211,12.384403265438115,0.22480785323034178,11.811407947214066,0.09386754195493868,12.957795043537404,0.19972815252202442,12.973722613904895,0.14010264093266214,0.23232323232323226,0.004728503433166475,0.28314412799575117,0.001196363359950834,0.5513239027928908,0.0025129500291169843,0.4042988741044012,0.0046059365404299,0.3517115600448934,0.008431525926664817,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.260741584769501,0.0021380297676869744,0.29718015071252707,0.0009244408292180019,0.3645603394522338,0.0016824315578730436
LM lmlmwiki 110m loss 0.8,0.8,0.11721621453762054,0.0015495010540140018,0.07650212695201233,0.001067160940173667,0.1246552541851997,0.0015998008017711954,0.09814462810754775,0.0006000667745610148,10.121716238650443,1.8672060369210575,9.009905417981726,2.0288449246798392,10.240284636791328,2.2828651403461566,10.084616886033311,2.41195292256637,0.2279552279552279,0.006619904806433055,0.28238066786164767,0.000548453549819355,0.5447950671019223,0.004627258187222737,0.40037529853292386,0.0024185340973657122,0.35115039281705945,0.00198897964067868,0.1952908587257617,nan,0.1541695865451997,nan,0.0184757505773672,nan,0.1251114578689255,nan,0.266240157480315,nan,0.6468996062992126,nan,0.26290177087784267,0.001709652716140175,0.2975885614306566,0.008746172592946994,0.36133133085375624,0.0017016060477432014
LM lmlmwiki 110m loss 0.9,0.9,0.11125146100918447,0.0015220783837299261,0.07307364791631697,0.00036484251013123374,0.11899128059546149,0.0003516901904006662,0.09459666659434629,0.0008542684850597441,9.416934014013982,0.957168846867131,8.097803385336915,0.9190299316185229,9.237987098223286,1.0587327697914652,9.04408302129419,1.1482538382250083,0.22795522795522793,0.003100687057493991,0.28367523069773615,0.0019949517627719216,0.5504171200580341,0.005714889828287569,0.40208120095530536,0.005252406795749128,0.3521324354657687,0.004215762963332367,0.2019390581717451,nan,0.1576734407848633,nan,0.0207852193995381,nan,0.1234953187695051,nan,0.2667322834645669,nan,0.6582185039370079,nan,0.26228457484688783,0.0020305622317879717,0.29549778767856316,0.003513378770542328,0.36325224302641446,0.0005985459385054019
LM lmlmwiki 110m,1.0,0.10566570609807967,0.0009596692014860712,0.06804581731557839,0.0006954279953322207,0.11306870728731154,0.0022389295511220397,0.0897578174869219,0.0010387048547083172,8.890851184694972,0.030857614461632262,7.532216780101552,0.029306142587373803,8.595948055822754,0.0434822727991824,8.31264360035104,0.026054038801160556,0.226044226044226,0.006703810623974158,0.28526853880369113,0.0030536601293519186,0.5489662676822634,0.007360037681430181,0.40446946434663933,0.006679212538536968,0.3531144781144781,0.0031775397454842764,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.25976831410530316,0.0002175651946520585,0.29748376634604284,0.0019138754830708444,0.36357259499825956,0.003557384751198452


==> lmlmwiki_loss_mean_std_1_3B.csv <==
task_name,fil_rate,train_perfect_fact_full_acc_mean,train_perfect_fact_full_acc_std,train_missed_corrected_fact_full_acc_mean,train_missed_corrected_fact_full_acc_std,test_perfect_fact_full_acc_mean,test_perfect_fact_full_acc_std,test_missed_corrected_fact_full_acc_mean,test_missed_corrected_fact_full_acc_std,train_perfect_ppl_mean,train_perfect_ppl_std,train_missed_corrected_ppl_mean,train_missed_corrected_ppl_std,test_perfect_ppl_mean,test_perfect_ppl_std,test_missed_corrected_ppl_mean,test_missed_corrected_ppl_std,commonsense_qa_mean,commonsense_qa_std,hellaswag_mean,hellaswag_std,piqa_mean,piqa_std,social_iqa_revised_mean,social_iqa_revised_std,arc_easy_mean,arc_easy_std,nq_qa_single_ft_eval_mean,nq_qa_single_ft_eval_std,popqa_single_ft_eval_mean,popqa_single_ft_eval_std,simpleqa_single_ft_eval_mean,simpleqa_single_ft_eval_std,triviaqa_single_ft_eval_mean,triviaqa_single_ft_eval_std,webqs_single_ft_eval_mean,webqs_single_ft_eval_std,wikidata_single_ft_eval_mean,wikidata_single_ft_eval_std,mmlc_0_mean,mmlc_0_std,MMLU_knowledge_mean,MMLU_knowledge_std,general_mean,general_std
LM lmlmwiki 1_3B loss 0.1,0.1,0.1191720589995384,0.0,0.0959057882428169,0.0,0.1345827579498291,0.0,0.1213548332452774,0.0,48.33747823810754,0.0,83.06986709296123,0.0,77.86523025714187,0.0,78.61901041835605,0.0,0.2153972153972154,0.0,0.3060147380999801,0.0,0.5647442872687704,0.0,0.4160696008188331,0.0,0.375,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,0.265489246546076,0.0,0.2981640511962423,0.0,0.3754451683169598,0.0
LM lmlmwiki 1_3B loss 0.2,0.2,0.18121437728405,0.0,0.1350725144147873,0.0,0.1802883595228195,0.0,0.1367047876119613,0.0,28.37148517879943,0.0,39.86346853975158,0.0,41.35810214777846,0.0,42.42486150555667,0.0,0.2309582309582309,0.0,0.3100975901214897,0.0,0.5778019586507073,0.0,0.3971340839303992,0.0,0.3973063973063973,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,0.2639225181598063,0.0,0.3042976913739826,0.0,0.3826596521934449,0.0
LM lmlmwiki 1_3B loss 0.3,0.3,0.2022253572940826,0.0,0.1460562944412231,0.0,0.1800580471754074,0.0,0.142010286450386,0.0,20.79145497399411,0.0,27.90603899280865,0.0,28.728670973053756,0.0,29.479064800358355,0.0,0.2416052416052416,0.0,0.3117904799840669,0.0,0.5810663764961915,0.0,0.4140225179119754,0.0,0.3817340067340067,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,0.2630679390400228,0.0,0.3139723361257214,0.0,0.38604372454629643,0.0
LM lmlmwiki 1_3B loss 0.4,0.4,0.2016765177249908,0.0,0.1427696198225021,0.0,0.1824214309453964,0.0,0.1393456310033798,0.0,15.932588059724935,0.0,19.25402788631675,0.0,21.014030513474083,0.0,21.50061667661097,0.0,0.2522522522522522,0.0,0.3115913164708225,0.0,0.5865070729053319,0.0,0.4083930399181167,0.0,0.3876262626262626,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,0.2657741062526705,0.0,0.3068319474096283,0.0,0.3892739888345572,0.0
LM lmlmwiki 1_3B loss 0.5,0.5,0.1945308595895767,0.0,0.1404430121183395,0.0,0.1818641275167465,0.0,0.1414899080991745,0.0,12.487186340956235,0.0,14.378390550631668,0.0,15.891930160796877,0.0,16.684439023314248,0.0,0.2203112203112203,0.0,0.3180641306512647,0.0,0.5745375408052231,0.0,0.4129989764585465,0.0,0.3754208754208754,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,0.265702891326022,0.0,0.304927613227143,0.0,0.380266548729426,0.0
LM lmlmwiki 1_3B loss 0.6,0.6,0.1859505921602249,0.0,0.1359109729528427,0.0,0.176565870642662,0.0,0.1360077112913131,0.0,10.696049603743782,0.0,12.30779945968278,0.0,13.301975519647558,0.0,14.39865789106326,0.0,0.2366912366912366,0.0,0.3158733320055766,0.0,0.5767138193688792,0.0,0.4176049129989764,0.0,0.3930976430976431,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,0.2664150405925082,0.0,0.3049072893501348,0.0,0.38799618883246245,0.0
LM lmlmwiki 1_3B loss 0.7,0.7,0.1736021339893341,0.0,0.1262546330690384,0.0,0.1689019650220871,0.0,0.1337995529174804,0.0,8.899623123846776,0.0,9.234191170940557,0.0,10.731437613054297,0.0,11.128919610394073,0.0,0.2358722358722358,0.0,0.3188607847042422,0.0,0.5837867247007617,0.0,0.417093142272262,0.0,0.3813131313131313,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,0.2658453211793192,0.0,0.2988279618756442,0.0,0.38738520377252655,0.0
LM lmlmwiki 1_3B loss 0.8,0.8,0.167654737830162,0.0,0.1191214248538017,0.0,0.1667086482048034,0.0,0.1296177208423614,0.0,8.119557949434851,0.0,7.878995343848032,0.0,9.602559214855615,0.0,9.812181745940787,0.0,0.2309582309582309,0.0,0.3176658036247759,0.0,0.573993471164309,0.0,0.3940634595701126,0.0,0.3888888888888889,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,0.2658453211793192,0.0,0.2967636506133165,0.0,0.3811139708412634,0.0
LM lmlmwiki 1_3B loss 0.9,0.9,0.1543869823217392,0.0,0.109789028763771,0.0,0.158712163567543,0.0,0.1252186447381973,0.0,6.720256565772638,0.0,6.200020851682776,0.0,7.710170579762844,0.0,7.836562021264835,0.0,0.2506142506142506,0.0,0.3169687313284206,0.0,0.5805223068552775,0.0,0.4027635619242579,0.0,0.382996632996633,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,0.2709727958980202,0.0,0.3016827536315283,0.0,0.386773096743768,0.0
LM lmlmwiki 1_3B,1.0,0.14960815509160352,0.0029239418293783206,0.10731301208337145,0.0016389744246368305,0.15579221645991,0.000683515071142344,0.12082384526729577,0.0014701429586739193,5.635900792808637,0.05514080563980194,5.1173852527121495,0.02254721635934747,6.49471944564081,0.023662985869517233,6.330697991670173,0.024409581332102588,0.23259623259623252,0.005905898895108928,0.3206200624045675,0.001355678009471042,0.5765324628219078,0.00802079956020892,0.40856363016035485,0.004864065994330676,0.39744668911335573,0.013351328847337399,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.2685752267008498,0.0010425956063238003,0.3111765600656556,0.002075383152397628,0.3871518154192837,0.003271393520935733


==> lmlmwiki_loss_mean_std_335m.csv <==
task_name,fil_rate,train_perfect_fact_full_acc_mean,train_perfect_fact_full_acc_std,train_missed_corrected_fact_full_acc_mean,train_missed_corrected_fact_full_acc_std,test_perfect_fact_full_acc_mean,test_perfect_fact_full_acc_std,test_missed_corrected_fact_full_acc_mean,test_missed_corrected_fact_full_acc_std,train_perfect_ppl_mean,train_perfect_ppl_std,train_missed_corrected_ppl_mean,train_missed_corrected_ppl_std,test_perfect_ppl_mean,test_perfect_ppl_std,test_missed_corrected_ppl_mean,test_missed_corrected_ppl_std,commonsense_qa_mean,commonsense_qa_std,hellaswag_mean,hellaswag_std,piqa_mean,piqa_std,social_iqa_revised_mean,social_iqa_revised_std,arc_easy_mean,arc_easy_std,nq_qa_single_ft_eval_mean,nq_qa_single_ft_eval_std,popqa_single_ft_eval_mean,popqa_single_ft_eval_std,simpleqa_single_ft_eval_mean,simpleqa_single_ft_eval_std,triviaqa_single_ft_eval_mean,triviaqa_single_ft_eval_std,webqs_single_ft_eval_mean,webqs_single_ft_eval_std,wikidata_single_ft_eval_mean,wikidata_single_ft_eval_std,mmlc_0_mean,mmlc_0_std,MMLU_knowledge_mean,MMLU_knowledge_std,general_mean,general_std
LM lmlmwiki 335m loss 0.1,0.1,0.1189185157418251,0.0,0.0924508869647979,0.0,0.1394874304533004,0.0,0.1194164752960205,0.0,40.67653063551856,0.0,59.44429262776656,0.0,57.321568563823064,0.0,55.29275607550646,0.0,0.2301392301392301,0.0,0.2901812387970524,0.0,0.5603917301414582,0.0,0.4078812691914023,0.0,0.3497474747474747,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,0.2644922375729953,0.0,0.3081089400993519,0.0,0.3676681886033235,0.0
LM lmlmwiki 335m loss 0.2,0.2,0.1764231026172638,0.0,0.1216551885008812,0.0,0.1731493026018142,0.0,0.1290789544582367,0.0,29.894201952676145,0.0,39.97043891944129,0.0,40.521000619502054,0.0,40.234882165842535,0.0,0.2416052416052416,0.0,0.2888866759609639,0.0,0.558215451577802,0.0,0.4012282497441146,0.0,0.3724747474747474,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,0.2573707449081327,0.0,0.3058711185829066,0.0,0.3724820732725739,0.0
LM lmlmwiki 335m loss 0.3,0.3,0.1772806942462921,0.0,0.1242763549089431,0.0,0.1707349568605423,0.0,0.1294320821762085,0.0,19.497781199183443,0.0,23.069549975080538,0.0,24.42506957368262,0.0,23.89842098959075,0.0,0.2325962325962326,0.0,0.291575383389763,0.0,0.559847660500544,0.0,0.4094165813715456,0.0,0.382996632996633,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,0.2629255091867255,0.0,0.29582466965688,0.0,0.3752864981709436,0.0
LM lmlmwiki 335m loss 0.4,0.4,0.1681164503097534,0.0,0.1214793473482132,0.0,0.1665158122777938,0.0,0.1302933245897293,0.0,16.845118589926926,0.0,20.351056166033953,0.0,20.940715132614734,0.0,21.53564650994475,0.0,0.2383292383292383,0.0,0.2984465245966939,0.0,0.5511425462459195,0.0,0.4032753326509724,0.0,0.367003367003367,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,0.2630679390400228,0.0,0.294441386030043,0.0,0.37163940176523824,0.0
LM lmlmwiki 335m loss 0.5,0.5,0.1612873822450637,0.0,0.1163238063454628,0.0,0.1600755006074905,0.0,0.129497155547142,0.0,14.134602240080524,0.0,16.11236949836659,0.0,16.724855425496497,0.0,17.50093627942634,0.0,0.2219492219492219,0.0,0.2945628360884286,0.0,0.5609357997823722,0.0,0.406345957011259,0.0,0.3619528619528619,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,0.2663438256658596,0.0,0.3079715080383069,0.0,0.3691493353568288,0.0
LM lmlmwiki 335m loss 0.6,0.6,0.1540129780769348,0.0,0.1102801486849784,0.0,0.1580294817686081,0.0,0.1252595037221908,0.0,12.311148074728749,0.0,13.328181521335996,0.0,14.283813841580868,0.0,14.90542861152008,0.0,0.2309582309582309,0.0,0.3000398327026489,0.0,0.5576713819368879,0.0,0.4037871033776868,0.0,0.3657407407407407,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,0.2635664435265631,0.0,0.2988450776423223,0.0,0.37163945794323905,0.0
LM lmlmwiki 335m loss 0.7,0.7,0.144609197974205,0.0,0.1033298522233963,0.0,0.1512728482484817,0.0,0.1189561113715171,0.0,10.493248896001251,0.0,10.38948839011072,0.0,11.616280418422605,0.0,11.871732977645916,0.0,0.226044226044226,0.0,0.2967536347341167,0.0,0.559847660500544,0.0,0.3955987717502559,0.0,0.3657407407407407,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,0.2650619569861843,0.0,0.3065082279382335,0.0,0.36879700675397664,0.0
LM lmlmwiki 335m loss 0.8,0.8,0.1411916762590408,0.0,0.098319374024868,0.0,0.1480369120836258,0.0,0.115781046450138,0.0,9.08725769069925,0.0,8.301333926259483,0.0,9.71947665458908,0.0,9.897491975489343,0.0,0.2383292383292383,0.0,0.2961561441943836,0.0,0.5614798694232862,0.0,0.4058341862845445,0.0,0.3695286195286195,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,0.2651331719128329,0.0,0.313888440984548,0.0,0.3742656115520144,0.0
LM lmlmwiki 335m loss 0.9,0.9,0.1355921030044555,0.0,0.0938642844557762,0.0,0.1444050818681717,0.0,0.1123058721423149,0.0,7.991867432913169,0.0,7.053274141100246,0.0,8.32361980404971,0.0,8.217047396513262,0.0,0.2342342342342342,0.0,0.2959569806811392,0.0,0.5565832426550599,0.0,0.4037871033776868,0.0,0.3754208754208754,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,nan,0.0,0.2623557897735365,0.0,0.3019213317414445,0.0,0.37319648727379906,0.0
LM lmlmwiki 335m,1.0,0.12953458726406095,0.00028863886987595964,0.08737380057573313,0.000736645998967448,0.13816933830579117,0.0003062998352277954,0.10693636039892827,0.0003031477430533907,7.008759551881174,0.06465025486794154,6.088784894948396,0.03947706048632558,7.260694332917169,0.022513422845013037,7.015166909219748,0.038193452144145455,0.24051324051324044,0.004510704788932102,0.2948947752771692,0.0022846002532788258,0.5612985128763147,0.0032794960681945943,0.39935175707949505,0.0025758561703414693,0.3796296296296296,0.0016835016835017036,0.2168975069252077,nan,0.1632796075683251,nan,0.0138568129330254,nan,0.1780539456085599,nan,0.2706692913385827,nan,0.7261318897637795,nan,0.26461092911740963,0.0021009409197811717,0.30702967072393267,0.007715707005686472,0.3751375830751698,0.0012614735356508329


==> log_parallel_jobs_arxiv_extensive_1k_early_ckpts/qjwfzzbcuh_ckpt1200.csv <==
training_task_name,alpha,performance,stderr
arxivpapers_extensive_lora32_lr0.001_ga24_bs512_alpha0.05_trunclow_run2_seqrho1trhead,0.05,0.001,0.0010000000000000109
arxivpapers_extensive_lora32_lr0.001_ga24_bs512_alpha0.1_trunclow_run2_seqrho1trhead,0.1,0.051,0.006960420062571418
arxivpapers_extensive_lora32_lr0.001_ga24_bs512_alpha0.15_trunclow_run1_seqrho1trhead,0.15,0.099,0.009449248027662746
arxivpapers_extensive_lora32_lr0.001_ga24_bs512_alpha0.2_trunclow_run3_seqrho1trhead,0.2,0.156,0.011480235006122361
arxivpapers_extensive_lora32_lr0.001_ga24_bs512_alpha0.25_trunclow_run3_seqrho1trhead,0.25,0.193,0.0124862687343701
arxivpapers_extensive_lora32_lr0.001_ga24_bs512_alpha0.3_trunclow_run1_seqrho1trhead,0.3,0.244,0.01358854843788143
arxivpapers_extensive_lora32_lr0.001_ga24_bs512_alpha0.4_trunclow_run1_seqrho1trhead,0.4,0.334,0.014922019523732961
arxivpapers_extensive_lora32_lr0.001_ga24_bs512_alpha0.5_trunclow_run3_seqrho1trhead,0.5,0.431,0.015667944488173508
arxivpapers_extensive_lora32_lr0.001_ga24_bs512_alpha0.6_trunclow_run1_seqrho1trhead,0.6,0.423,0.015630589090476345
arxivpapers_extensive_lora32_lr0.001_ga24_bs512_alpha0.7_trunclow_run2_seqrho1trhead,0.7,0.288,0.014326941797231561
arxivpapers_extensive_lora32_lr0.001_ga24_bs512_alpha0.8_trunclow_run3_seqrho1trhead,0.8,0.113,0.01001655286669686
arxivpapers_extensive_lora32_lr0.001_ga24_bs512_alpha0.9_trunclow_run3_seqrho1trhead,0.9,0.029,0.005309160685756987
arxivpapers_extensive_lora32_lr0.001_ga24_bs512_alpha1.0_trunclow_run3_seqrho1trhead,1.0,0.014,0.003717232548256583


==> log_parallel_jobs_arxiv_extensive_1k_early_ckpts/qjwfzzbcuh_ckpt1600.csv <==
training_task_name,alpha,performance,stderr
arxivpapers_extensive_lora32_lr0.001_ga24_bs512_alpha0.05_trunclow_run2_seqrho1trhead,0.05,0.003,0.0017303161543469388
arxivpapers_extensive_lora32_lr0.001_ga24_bs512_alpha0.1_trunclow_run2_seqrho1trhead,0.1,0.055,0.007212976294639229
arxivpapers_extensive_lora32_lr0.001_ga24_bs512_alpha0.15_trunclow_run1_seqrho1trhead,0.15,0.105,0.00969892102602496
arxivpapers_extensive_lora32_lr0.001_ga24_bs512_alpha0.2_trunclow_run3_seqrho1trhead,0.2,0.162,0.011657267771304403
arxivpapers_extensive_lora32_lr0.001_ga24_bs512_alpha0.25_trunclow_run3_seqrho1trhead,0.25,0.198,0.012607733934175303
arxivpapers_extensive_lora32_lr0.001_ga24_bs512_alpha0.3_trunclow_run1_seqrho1trhead,0.3,0.249,0.013681600278702308
arxivpapers_extensive_lora32_lr0.001_ga24_bs512_alpha0.4_trunclow_run1_seqrho1trhead,0.4,0.337,0.014955087918653603
arxivpapers_extensive_lora32_lr0.001_ga24_bs512_alpha0.5_trunclow_run3_seqrho1trhead,0.5,0.435,0.015685057252717204
arxivpapers_extensive_lora32_lr0.001_ga24_bs512_alpha0.6_trunclow_run1_seqrho1trhead,0.6,0.524,0.015801065586651755
arxivpapers_extensive_lora32_lr0.001_ga24_bs512_alpha0.7_trunclow_run2_seqrho1trhead,0.7,0.537,0.015775927227262423
arxivpapers_extensive_lora32_lr0.001_ga24_bs512_alpha0.8_trunclow_run3_seqrho1trhead,0.8,0.359,0.015177264224798596
arxivpapers_extensive_lora32_lr0.001_ga24_bs512_alpha0.9_trunclow_run3_seqrho1trhead,0.9,0.104,0.00965801621852429
arxivpapers_extensive_lora32_lr0.001_ga24_bs512_alpha1.0_trunclow_run3_seqrho1trhead,1.0,0.036,0.0058939578161655345


==> log_parallel_jobs_arxiv_extensive_1k_early_ckpts/qjwfzzbcuh_ckpt2000.csv <==
training_task_name,alpha,performance,stderr
arxivpapers_extensive_lora32_lr0.001_ga24_bs512_alpha0.05_trunclow_run2_seqrho1trhead,0.05,0.005,0.002231586874844882
arxivpapers_extensive_lora32_lr0.001_ga24_bs512_alpha0.1_trunclow_run2_seqrho1trhead,0.1,0.055,0.007212976294639229
arxivpapers_extensive_lora32_lr0.001_ga24_bs512_alpha0.15_trunclow_run1_seqrho1trhead,0.15,0.105,0.00969892102602496
arxivpapers_extensive_lora32_lr0.001_ga24_bs512_alpha0.2_trunclow_run3_seqrho1trhead,0.2,0.164,0.011715000693181325
arxivpapers_extensive_lora32_lr0.001_ga24_bs512_alpha0.25_trunclow_run3_seqrho1trhead,0.25,0.198,0.012607733934175303
arxivpapers_extensive_lora32_lr0.001_ga24_bs512_alpha0.3_trunclow_run1_seqrho1trhead,0.3,0.249,0.013681600278702308
arxivpapers_extensive_lora32_lr0.001_ga24_bs512_alpha0.4_trunclow_run1_seqrho1trhead,0.4,0.34,0.014987482264363937
arxivpapers_extensive_lora32_lr0.001_ga24_bs512_alpha0.5_trunclow_run3_seqrho1trhead,0.5,0.437,0.015693223928730377
arxivpapers_extensive_lora32_lr0.001_ga24_bs512_alpha0.6_trunclow_run1_seqrho1trhead,0.6,0.524,0.015801065586651755
arxivpapers_extensive_lora32_lr0.001_ga24_bs512_alpha0.7_trunclow_run2_seqrho1trhead,0.7,0.558,0.01571250721186421
arxivpapers_extensive_lora32_lr0.001_ga24_bs512_alpha0.8_trunclow_run3_seqrho1trhead,0.8,0.391,0.01543882629468178
arxivpapers_extensive_lora32_lr0.001_ga24_bs512_alpha0.9_trunclow_run3_seqrho1trhead,0.9,0.138,0.010912152632504392
arxivpapers_extensive_lora32_lr0.001_ga24_bs512_alpha1.0_trunclow_run3_seqrho1trhead,1.0,0.048,0.0067632641336666825


==> log_parallel_jobs_arxiv_extensive_1k_early_ckpts/qjwfzzbcuh_ckpt400.csv <==
training_task_name,alpha,performance,stderr
arxivpapers_extensive_lora32_lr0.001_ga24_bs512_alpha0.05_trunclow_run2_seqrho1trhead,0.05,0.001,0.0010000000000000109
arxivpapers_extensive_lora32_lr0.001_ga24_bs512_alpha0.1_trunclow_run2_seqrho1trhead,0.1,0.031,0.005483527064679195
arxivpapers_extensive_lora32_lr0.001_ga24_bs512_alpha0.15_trunclow_run1_seqrho1trhead,0.15,0.077,0.008434580140240625
arxivpapers_extensive_lora32_lr0.001_ga24_bs512_alpha0.2_trunclow_run3_seqrho1trhead,0.2,0.11,0.009899393819724451
arxivpapers_extensive_lora32_lr0.001_ga24_bs512_alpha0.25_trunclow_run3_seqrho1trhead,0.25,0.152,0.011358918303475272
arxivpapers_extensive_lora32_lr0.001_ga24_bs512_alpha0.3_trunclow_run1_seqrho1trhead,0.3,0.128,0.010570133761108646
arxivpapers_extensive_lora32_lr0.001_ga24_bs512_alpha0.4_trunclow_run1_seqrho1trhead,0.4,0.025,0.004939574819698454
arxivpapers_extensive_lora32_lr0.001_ga24_bs512_alpha0.5_trunclow_run3_seqrho1trhead,0.5,0.008,0.002818500300504506
arxivpapers_extensive_lora32_lr0.001_ga24_bs512_alpha0.6_trunclow_run1_seqrho1trhead,0.6,0.002,0.0014135055705578167
arxivpapers_extensive_lora32_lr0.001_ga24_bs512_alpha0.7_trunclow_run2_seqrho1trhead,0.7,0.003,0.0017303161543469354
arxivpapers_extensive_lora32_lr0.001_ga24_bs512_alpha0.8_trunclow_run3_seqrho1trhead,0.8,0.003,0.0017303161543469282
arxivpapers_extensive_lora32_lr0.001_ga24_bs512_alpha0.9_trunclow_run3_seqrho1trhead,0.9,0.001,0.0010000000000000109
arxivpapers_extensive_lora32_lr0.001_ga24_bs512_alpha1.0_trunclow_run3_seqrho1trhead,1.0,0.002,0.0014135055705577953


==> log_parallel_jobs_arxiv_extensive_1k_early_ckpts/qjwfzzbcuh_ckpt800.csv <==
training_task_name,alpha,performance,stderr
arxivpapers_extensive_lora32_lr0.001_ga24_bs512_alpha0.05_trunclow_run2_seqrho1trhead,0.05,0.002,0.0014135055705578167
arxivpapers_extensive_lora32_lr0.001_ga24_bs512_alpha0.1_trunclow_run2_seqrho1trhead,0.1,0.035,0.005814534272734911
arxivpapers_extensive_lora32_lr0.001_ga24_bs512_alpha0.15_trunclow_run1_seqrho1trhead,0.15,0.095,0.00927691010310332
arxivpapers_extensive_lora32_lr0.001_ga24_bs512_alpha0.2_trunclow_run3_seqrho1trhead,0.2,0.148,0.011234866364235253
arxivpapers_extensive_lora32_lr0.001_ga24_bs512_alpha0.25_trunclow_run3_seqrho1trhead,0.25,0.181,0.01218143617917791
arxivpapers_extensive_lora32_lr0.001_ga24_bs512_alpha0.3_trunclow_run1_seqrho1trhead,0.3,0.233,0.013374972519220067
arxivpapers_extensive_lora32_lr0.001_ga24_bs512_alpha0.4_trunclow_run1_seqrho1trhead,0.4,0.306,0.014580006055436967
arxivpapers_extensive_lora32_lr0.001_ga24_bs512_alpha0.5_trunclow_run3_seqrho1trhead,0.5,0.325,0.014818724459095522
arxivpapers_extensive_lora32_lr0.001_ga24_bs512_alpha0.6_trunclow_run1_seqrho1trhead,0.6,0.172,0.011939788882495321
arxivpapers_extensive_lora32_lr0.001_ga24_bs512_alpha0.7_trunclow_run2_seqrho1trhead,0.7,0.059,0.007454835650406723
arxivpapers_extensive_lora32_lr0.001_ga24_bs512_alpha0.8_trunclow_run3_seqrho1trhead,0.8,0.017,0.004089954489689089
arxivpapers_extensive_lora32_lr0.001_ga24_bs512_alpha0.9_trunclow_run3_seqrho1trhead,0.9,0.007,0.0026377941462437824
arxivpapers_extensive_lora32_lr0.001_ga24_bs512_alpha1.0_trunclow_run3_seqrho1trhead,1.0,0.003,0.0017303161543469362


==> log_parallel_jobs_no_wait_by_taskname/tables/arxivpapers_extensive_lora16.csv <==
dataset_size,best_perf_times_size
5000,4840.0
10000,9670.0
20000,19360.0
40000,38680.0
80000,55119.99999999999
120000,5760.0
171104,2224.352


==> log_parallel_jobs_no_wait_by_taskname/tables/arxivpapers_extensive_lora2.csv <==
dataset_size,best_perf_times_size
5000,4840.0
10000,4430.0
20000,300.0
40000,120.0
80000,160.0
120000,360.0
171104,342.208


==> log_parallel_jobs_no_wait_by_taskname/tables/arxivpapers_extensive_lora32.csv <==
dataset_size,best_perf_times_size
40000,38680.0
80000,77280.0
120000,112680.0
171104,93936.096


==> log_parallel_jobs_no_wait_by_taskname/tables/arxivpapers_extensive_lora4.csv <==
dataset_size,best_perf_times_size
5000,4835.0
10000,9670.0
20000,10260.0
40000,680.0
80000,320.0
120000,480.0
171104,513.312


==> log_parallel_jobs_no_wait_by_taskname/tables/arxivpapers_extensive_lora8.csv <==
dataset_size,best_perf_times_size
5000,4835.0
10000,9670.0
20000,19340.0
40000,25880.0
80000,1440.0
120000,840.0
171104,855.52


==> log_parallel_jobs_no_wait_by_taskname/tables/phonebook_lora16.csv <==
dataset_size,best_perf_times_size
8000,8000.0
16000,16000.0
32000,32000.0
56000,56000.0
60000,60000.0
64000,64000.0
96000,96000.0
128000,128000.0
256000,60672.0


==> log_parallel_jobs_no_wait_by_taskname/tables/phonebook_lora2.csv <==
dataset_size,best_perf_times_size
8000,8000.0
16000,16000.0
32000,7808.0
64000,64.0
96000,0.0
128000,0.0
256000,0.0


==> log_parallel_jobs_no_wait_by_taskname/tables/phonebook_lora32.csv <==
dataset_size,best_perf_times_size
32000,32000.0
40000,40000.0
48000,48000.0
56000,56000.0
60000,60000.0
64000,64000.0
96000,96000.0
128000,128000.0
256000,256000.0


==> log_parallel_jobs_no_wait_by_taskname/tables/phonebook_lora4.csv <==
dataset_size,best_perf_times_size
8000,8000.0
16000,16000.0
32000,32000.0
64000,18688.0
96000,1344.0
128000,0.0
256000,0.0


==> log_parallel_jobs_no_wait_by_taskname/tables/phonebook_lora8.csv <==
dataset_size,best_perf_times_size
32000,32000.0
40000,40000.0
48000,48000.0
56000,56000.0
60000,60000.0
64000,64000.0
96000,89760.0
128000,43392.0
256000,256.0


==> log_parallel_jobs_no_wait_by_taskname/tables_alpha/arxivpapers_extensive_seqrho1_lora16_171104.csv <==
alpha,best_perf_times_size,best_training_task_id,best_training_task_name
0.05,3935.392,r3saqfniwm,arxivpapers_extensive_lr0.001_ga24_bs512_alpha0.05_trunclow_run1_seqrho1trhead
0.1,14201.632000000001,bxriat84aj,arxivpapers_extensive_lr0.001_ga24_bs512_alpha0.1_trunclow_run2_seqrho1trhead
0.15,23270.144,ujukbrpzpk,arxivpapers_extensive_lr0.001_ga24_bs512_alpha0.15_trunclow_run3_seqrho1trhead
0.2,31483.136,35dr7yen5n,arxivpapers_extensive_lr0.001_ga24_bs512_alpha0.2_trunclow_run2_seqrho1trhead
0.25,39867.232,b3ettmtwh4,arxivpapers_extensive_lr0.001_ga24_bs512_alpha0.25_trunclow_run1_seqrho1trhead
0.3,48080.224,75v9rturqc,arxivpapers_extensive_lr0.001_ga24_bs512_alpha0.3_trunclow_run2_seqrho1trhead
0.4,61255.231999999996,vy8vb6j7rh,arxivpapers_extensive_lr0.001_ga24_bs512_alpha0.4_trunclow_run2_seqrho1trhead
0.5,61597.439999999995,niijufd635,arxivpapers_extensive_lr0.001_ga24_bs512_alpha0.5_trunclow_run1_seqrho1trhead
0.6,33707.488000000005,9ujufkipd4,arxivpapers_extensive_lr0.001_ga24_bs512_alpha0.6_trunclow_run1_seqrho1trhead
0.7,11292.864000000001,sncifnzquq,arxivpapers_extensive_lr0.001_ga24_bs512_alpha0.7_trunclow_run1_seqrho1trhead
0.8,3764.2879999999996,cvw8zjvqk6,arxivpapers_extensive_lr0.001_ga24_bs512_alpha0.8_trunclow_run3_seqrho1trhead
0.9,1539.936,ni88yxr3re,arxivpapers_extensive_lr0.001_ga24_bs512_alpha0.9_trunclow_run2_seqrho1trhead
1.0,1026.624,7auephmyka,arxivpapers_extensive_lr0.001_ga24_bs512_alpha1.0_trunclow_run1_seqrho1trhead


==> log_parallel_jobs_no_wait_by_taskname/tables_alpha/arxivpapers_extensive_seqrho1_lora2_171104.csv <==
alpha,best_perf_times_size,best_training_task_id,best_training_task_name
0.05,1882.1439999999998,d9n25aan5r,arxivpapers_extensive_lora2_lr0.001_ga24_bs512_alpha0.05_trunclow_run2_seqrho1trhead
0.1,5304.224,h22w73pw2h,arxivpapers_extensive_lora2_lr0.001_ga24_bs512_alpha0.1_trunclow_run1_seqrho1trhead
0.15,1539.936,tnfu6ja93e,arxivpapers_extensive_lora2_lr0.001_ga24_bs512_alpha0.15_trunclow_run1_seqrho1trhead
0.2,1026.624,swq3aft59r,arxivpapers_extensive_lora2_lr0.001_ga24_bs512_alpha0.2_trunclow_run3_seqrho1trhead
0.25,513.312,5vwbxtw7w6,arxivpapers_extensive_lora2_lr0.001_ga24_bs512_alpha0.25_trunclow_run3_seqrho1trhead
0.3,513.312,efdw2izzmf,arxivpapers_extensive_lora2_lr0.001_ga24_bs512_alpha0.3_trunclow_run3_seqrho1trhead
0.4,342.208,r93a29twnf,arxivpapers_extensive_lora2_lr0.001_ga24_bs512_alpha0.4_trunclow_run1_seqrho1trhead
0.5,342.208,ujw7vvapwg,arxivpapers_extensive_lora2_lr0.001_ga24_bs512_alpha0.5_trunclow_run1_seqrho1trhead
0.6,342.208,8f5xmdqy2x,arxivpapers_extensive_lora2_lr0.001_ga24_bs512_alpha0.6_trunclow_run1_seqrho1trhead
0.7,342.208,yvh9k7nnfd,arxivpapers_extensive_lora2_lr0.001_ga24_bs512_alpha0.7_trunclow_run2_seqrho1trhead
0.8,342.208,9966ayrfix,arxivpapers_extensive_lora2_lr0.001_ga24_bs512_alpha0.8_trunclow_run1_seqrho1trhead
0.9,342.208,5mfjaqjygp,arxivpapers_extensive_lora2_lr0.001_ga24_bs512_alpha0.9_trunclow_run3_seqrho1trhead
1.0,342.208,fder4zfg3z,arxivpapers_extensive_lora2_lr0.001_ga24_bs512_alpha1.0_trunclow_run3_seqrho1trhead


==> log_parallel_jobs_no_wait_by_taskname/tables_alpha/arxivpapers_extensive_seqrho1_lora32_171104.csv <==
alpha,best_perf_times_size,best_training_task_id,best_training_task_name
0.05,855.52,xtt27xhhh7,arxivpapers_extensive_lora32_lr0.001_ga24_bs512_alpha0.05_trunclow_run2_seqrho1trhead
0.1,9410.72,a9byuprbi7,arxivpapers_extensive_lora32_lr0.001_ga24_bs512_alpha0.1_trunclow_run2_seqrho1trhead
0.15,17965.92,ngxaczyyjt,arxivpapers_extensive_lora32_lr0.001_ga24_bs512_alpha0.15_trunclow_run1_seqrho1trhead
0.2,28061.056,r89x8rh99k,arxivpapers_extensive_lora32_lr0.001_ga24_bs512_alpha0.2_trunclow_run3_seqrho1trhead
0.25,33878.592000000004,wu5vnpnsui,arxivpapers_extensive_lora32_lr0.001_ga24_bs512_alpha0.25_trunclow_run3_seqrho1trhead
0.3,42604.896,q96xjsw2sd,arxivpapers_extensive_lora32_lr0.001_ga24_bs512_alpha0.3_trunclow_run1_seqrho1trhead
0.4,58175.36,5hjiavny6i,arxivpapers_extensive_lora32_lr0.001_ga24_bs512_alpha0.4_trunclow_run1_seqrho1trhead
0.5,74772.448,qnnbkr9bbm,arxivpapers_extensive_lora32_lr0.001_ga24_bs512_alpha0.5_trunclow_run3_seqrho1trhead
0.6,89658.496,qrzxzc7rd6,arxivpapers_extensive_lora32_lr0.001_ga24_bs512_alpha0.6_trunclow_run1_seqrho1trhead
0.7,95476.032,ax5vfymphj,arxivpapers_extensive_lora32_lr0.001_ga24_bs512_alpha0.7_trunclow_run2_seqrho1trhead
0.8,66901.664,gaji56s4nu,arxivpapers_extensive_lora32_lr0.001_ga24_bs512_alpha0.8_trunclow_run3_seqrho1trhead
0.9,23612.352000000003,hwm22c4bce,arxivpapers_extensive_lora32_lr0.001_ga24_bs512_alpha0.9_trunclow_run3_seqrho1trhead
1.0,8212.992,aec53s9nby,arxivpapers_extensive_lora32_lr0.001_ga24_bs512_alpha1.0_trunclow_run3_seqrho1trhead


==> log_parallel_jobs_no_wait_by_taskname/tables_alpha/arxivpapers_extensive_seqrho1_lora4_171104.csv <==
alpha,best_perf_times_size,best_training_task_id,best_training_task_name
0.05,2737.664,a8v8w7fxtb,arxivpapers_extensive_lora4_lr0.001_ga24_bs512_alpha0.05_trunclow_run3_seqrho1trhead
0.1,10266.24,qqi66htb66,arxivpapers_extensive_lora4_lr0.001_ga24_bs512_alpha0.1_trunclow_run1_seqrho1trhead
0.15,14714.944,rst87z5a5q,arxivpapers_extensive_lora4_lr0.001_ga24_bs512_alpha0.15_trunclow_run3_seqrho1trhead
0.2,8897.408,h4kpikmcmv,arxivpapers_extensive_lora4_lr0.001_ga24_bs512_alpha0.2_trunclow_run1_seqrho1trhead
0.25,3079.872,jzbyi8qu3a,arxivpapers_extensive_lora4_lr0.001_ga24_bs512_alpha0.25_trunclow_run3_seqrho1trhead
0.3,1711.04,2ed4rc3wzm,arxivpapers_extensive_lora4_lr0.001_ga24_bs512_alpha0.3_trunclow_run3_seqrho1trhead
0.4,513.312,bxwbwdszx4,arxivpapers_extensive_lora4_lr0.001_ga24_bs512_alpha0.4_trunclow_run1_seqrho1trhead
0.5,342.208,tgjpuc3tqu,arxivpapers_extensive_lora4_lr0.001_ga24_bs512_alpha0.5_trunclow_run1_seqrho1trhead
0.6,342.208,fyh768gu2q,arxivpapers_extensive_lora4_lr0.001_ga24_bs512_alpha0.6_trunclow_run1_seqrho1trhead
0.7,342.208,3z6cj8j4kt,arxivpapers_extensive_lora4_lr0.001_ga24_bs512_alpha0.7_trunclow_run1_seqrho1trhead
0.8,513.312,ssxh9i96w7,arxivpapers_extensive_lora4_lr0.001_ga24_bs512_alpha0.8_trunclow_run1_seqrho1trhead
0.9,342.208,p4dx538grt,arxivpapers_extensive_lora4_lr0.001_ga24_bs512_alpha0.9_trunclow_run2_seqrho1trhead
1.0,342.208,cpv5kvvd5a,arxivpapers_extensive_lora4_lr0.001_ga24_bs512_alpha1.0_trunclow_run1_seqrho1trhead


==> log_parallel_jobs_no_wait_by_taskname/tables_alpha/arxivpapers_extensive_seqrho1_lora8_171104.csv <==
alpha,best_perf_times_size,best_training_task_id,best_training_task_name
0.05,4106.496,453d3jvhht,arxivpapers_extensive_lora8_lr0.001_ga24_bs512_alpha0.05_trunclow_run3_seqrho1trhead
0.1,12832.8,53fepm32e2,arxivpapers_extensive_lora8_lr0.001_ga24_bs512_alpha0.1_trunclow_run3_seqrho1trhead
0.15,20190.271999999997,8gf7ebgiw3,arxivpapers_extensive_lora8_lr0.001_ga24_bs512_alpha0.15_trunclow_run1_seqrho1trhead
0.2,27205.536,m4dakmry8y,arxivpapers_extensive_lora8_lr0.001_ga24_bs512_alpha0.2_trunclow_run3_seqrho1trhead
0.25,32338.656,ecyr9zivqd,arxivpapers_extensive_lora8_lr0.001_ga24_bs512_alpha0.25_trunclow_run1_seqrho1trhead
0.3,28232.16,8hvcbi45jj,arxivpapers_extensive_lora8_lr0.001_ga24_bs512_alpha0.3_trunclow_run1_seqrho1trhead
0.4,8555.2,3xrnpdi357,arxivpapers_extensive_lora8_lr0.001_ga24_bs512_alpha0.4_trunclow_run2_seqrho1trhead
0.5,2395.456,j4wmasq8hf,arxivpapers_extensive_lora8_lr0.001_ga24_bs512_alpha0.5_trunclow_run3_seqrho1trhead
0.6,855.52,hirphf2t3x,arxivpapers_extensive_lora8_lr0.001_ga24_bs512_alpha0.6_trunclow_run3_seqrho1trhead
0.7,684.416,jxw2mghpz9,arxivpapers_extensive_lora8_lr0.001_ga24_bs512_alpha0.7_trunclow_run1_seqrho1trhead
0.8,513.312,fu4fv59edx,arxivpapers_extensive_lora8_lr0.001_ga24_bs512_alpha0.8_trunclow_run1_seqrho1trhead
0.9,342.208,5bs9tdmcdp,arxivpapers_extensive_lora8_lr0.001_ga24_bs512_alpha0.9_trunclow_run3_seqrho1trhead
1.0,513.312,2f9qmvysjc,arxivpapers_extensive_lora8_lr0.001_ga24_bs512_alpha1.0_trunclow_run3_seqrho1trhead


==> log_parallel_jobs_no_wait_by_taskname/tables_bits/arxivpapers_extensive_lora16_constant_minus_loss.csv <==
dataset_size,best_loss_diff_times_tokens
5000,914622.9573379601
10000,1822774.2692275336
20000,3625742.602069197
40000,7195981.222853299
80000,13540064.020116169
120000,16931700.955653965
171104,18242859.609724242


==> log_parallel_jobs_no_wait_by_taskname/tables_bits/arxivpapers_extensive_lora2_constant_minus_loss.csv <==
dataset_size,best_loss_diff_times_tokens
5000,911175.3805112089
10000,1697797.4067790797
20000,2514552.1346207242
40000,3429661.574325678
80000,5271519.407756108
120000,6811600.523166836
171104,4173769.061945399


==> log_parallel_jobs_no_wait_by_taskname/tables_bits/arxivpapers_extensive_lora32_constant_minus_loss.csv <==
dataset_size,best_loss_diff_times_tokens
40000,7216066.243853923
80000,14189994.83062585
120000,20443015.663970917
171104,27484747.077957917


==> log_parallel_jobs_no_wait_by_taskname/tables_bits/arxivpapers_extensive_lora4_constant_minus_loss.csv <==
dataset_size,best_loss_diff_times_tokens
5000,914444.1076352145
10000,1815752.8766596606
20000,3419633.2522497755
40000,5204680.730308648
80000,7170713.190379399
120000,8667059.302812757
171104,6967644.638027628


==> log_parallel_jobs_no_wait_by_taskname/tables_bits/arxivpapers_extensive_lora8_constant_minus_loss.csv <==
dataset_size,best_loss_diff_times_tokens
5000,914944.1061348463
10000,1821603.3177267602
20000,3614565.205920635
40000,6819764.438517686
80000,10267589.307616968
120000,11964442.838014545
171104,10700508.407821855


==> log_parallel_jobs_no_wait_by_taskname/tables_bits/phonebook_lora16_constant_minus_loss.csv <==
dataset_size,best_loss_diff_times_tokens
8000,483948.41014842124
16000,955517.8739685601
32000,1887282.0830508957
56000,3257630.6006057574
60000,3483137.405206671
64000,3722862.5560808904
96000,5511590.265350307
128000,7200370.624333678
256000,11779898.840136003


==> log_parallel_jobs_no_wait_by_taskname/tables_bits/phonebook_lora2_constant_minus_loss.csv <==
dataset_size,best_loss_diff_times_tokens
8000,483509.08692548604
16000,945151.2866487092
32000,1506200.1640834103
64000,1606921.3018340594
96000,1541918.880004729
128000,1343644.1091693025
256000,695711.1585244655


==> log_parallel_jobs_no_wait_by_taskname/tables_bits/phonebook_lora32_constant_minus_loss.csv <==
dataset_size,best_loss_diff_times_tokens
32000,1887313.038342167
40000,2349759.618660813
48000,2809045.139472288
56000,3267596.8740821793
60000,3496940.017168632
64000,3727810.0358297355
96000,5542071.678069855
128000,7339105.649214564
256000,14314857.73353405


==> log_parallel_jobs_no_wait_by_taskname/tables_bits/phonebook_lora4_constant_minus_loss.csv <==
dataset_size,best_loss_diff_times_tokens
8000,483855.7979178223
16000,955452.1624384708
32000,1868304.9801567683
64000,3031041.3524679667
96000,3278681.9012435335
128000,3194194.9917033296
256000,2329813.1212033746


==> log_parallel_jobs_no_wait_by_taskname/tables_bits/phonebook_lora8_constant_minus_loss.csv <==
dataset_size,best_loss_diff_times_tokens
32000,1884976.3803759704
40000,2342012.156726187
48000,2792242.8145415606
56000,3220569.0238615586
60000,3431789.7416998055
64000,3658332.366355372
96000,5200090.841452445
128000,6135735.113890944
256000,5499827.157460165


==> tables/tab_forgetting.csv <==
lora_r,full,full_stderr,cramless,cramless_stderr,memfull,memfull_stderr,memcramless,memcramless_stderr
4,0.4397,0.0021,0.4399,0.0031,0.0017,0.0003,0.0787,0.0041
8,0.4423,0.0030,0.4348,0.0027,0.0020,0.0006,0.1810,0.0057
16,0.4370,0.0030,0.4424,0.0026,0.0057,0.0003,0.3457,0.0072
32,0.4352,0.0022,0.4351,0.0028,0.0360,0.0069,0.5547,0.0020

